Tangent Schr\"odinger Bridge Matching: Learning Stochastic Transport with Mechanistic Sensitivities

Predicting how stochastic systems respond to changes in viscosity, reaction rates, or external forces requires costly simulations, motivating reusable learned models. Yet matching observed outcome distributions does not ensure accurate intervention responses. We introduce Tangent Schr\"odinger Bridge Matching (Tangent-SBM), which learns stochastic transports from endpoint observations and mechanistic sensitivities. It propagates parameter derivatives alongside trajectories and supervises them against supplied targets. For average-response targets, single-rollout squared error also penalizes response variability; our objective uses two independent rollouts to match the mean without this additional penalty. We establish conditions under which sensitivity accuracy bounds finite-change prediction error and decision regret. Across Gaussian, stochastic double-well, PDEBench reaction--diffusion, and stochastic Navier--Stokes systems, Tangent-SBM improves sensitivity and finite-change prediction over matched conditional-bridge baselines while maintaining comparable endpoint and distributional accuracy. Controls examine target correctness, response objectives, and simulator-budget allocation. To test decision usefulness, we evaluate calibrated viscosity selection in Navier--Stokes: Tangent-SBM reduces tracking error relative to taking no action on every evaluated task.

==> data/source_hashes.json <==
{
  "DSB_RESULTS_DATA.json": "d98fb05b2d129330dd1e7f7bdae9dacb016af48383158e601654b2ac01a7f057",
  "pde_selected_vs_tangent.json": "3ae4874e99504a20f7dbd65912958e2ac10202c9c501c2347302913171263478",
  "sns_experiment_12_aggregate.json": "cbaeec6600cb58189b5ae61579c2db250c88f8595f333cb27790b0f31cfcb715",
  "sns_experiment_13_results.json": "255526cbcd9fede8f17a6d69c559281d5089dbd145c07a73c9f032d29371d11b",
  "sns_experiment_14_results.json": "b9693adbb2fe13addda32e02b82bde42c3d480d53c23bb5d7df028c777f23fc5",
  "sns_experiment_15_results.json": "ea4556fe774829aa2f0b0e16748c65bbf9460d08cd8bf46d66ad77a3cb3abb31",
  "sns_experiment_18_results.json": "dab1682fde2252610ac958bfcfe34c47fd52d2d1411cdd66cb59ff9ee5526a82"
}

==> data/table_records.json <==
[
  {
    "dataset": "Gaussian",
    "method": "DSBM",
    "split": "Seen",
    "metrics": {
      "endpoint_error": {
        "mean": 0.5589155554771423,
        "std": 0.0014233153063356624,
        "n": 3,
        "per_seed": {
          "32": 0.5598415732383728,
          "42": 0.559628427028656,
          "52": 0.5572766661643982
        },
        "display": "0.5589 \u00b1 0.0014"
      },
      "EJ": {
        "mean": 1.0,
        "std": 0.0,
        "n": 3,
        "per_seed": {
          "32": 1.0,
          "42": 1.0,
          "52": 1.0
        },
        "display": "1.0000 \u00b1 0.0000"
      },
      "finite_response_error": {
        "mean": 0.34472668170928955,
        "std": 0.0,
        "n": 3,
        "per_seed": {
          "32": 0.34472668170928955,
          "42": 0.34472668170928955,
          "52": 0.34472668170928955
        },
        "display": "0.3447 \u00b1 0.0000"
      }
    }
  },
  {
    "dataset": "Gaussian",
    "method": "Conditional DSBM",
    "split": "Seen",
    "metrics": {
      "endpoint_error": {
        "mean": 0.24529564877351126,
        "std": 0.007825034144947006,
        "n": 3,
        "per_seed": {
          "32": 0.25308671593666077,
          "42": 0.24536314606666565,
          "52": 0.23743708431720734
        },
        "display": "0.2453 \u00b1 0.0078"
      },
      "EJ": {
        "mean": 1.048074722290039,
        "std": 0.006911444649855264,
        "n": 3,
        "per_seed": {
          "32": 1.0518969297409058,
          "42": 1.040096402168274,
          "52": 1.0522308349609375
        },
        "display": "1.0481 \u00b1 0.0069"
      },
      "finite_response_error": {
        "mean": 0.3569100896517436,
        "std": 0.0026468518435243307,
        "n": 3,
        "per_seed": {
          "32": 0.3586015999317169,
          "42": 0.3538598120212555,
          "52": 0.3582688570022583
        },
        "display": "0.3569 \u00b1 0.0026"
      }
    }
  },
  {
    "dataset": "Gaussian",
    "method": "Tangent-SBM",
    "split": "Seen",
    "metrics": {
      "endpoint_error": {
        "mean": 0.24394001066684723,
        "std": 0.007564557608556663,
        "n": 3,
        "per_seed": {
          "32": 0.2517024576663971,
          "42": 0.2435273379087448,
          "52": 0.23659023642539978
        },
        "display": "0.2439 \u00b1 0.0076"
      },
      "EJ": {
        "mean": 0.03498706097404162,
        "std": 0.003585621123110413,
        "n": 3,
        "per_seed": {
          "32": 0.03306218981742859,
          "42": 0.03277493640780449,
          "52": 0.039124056696891785
        },
        "display": "0.0350 \u00b1 0.0036"
      },
      "finite_response_error": {
        "mean": 0.016703466574350994,
        "std": 0.004568930492033095,
        "n": 3,
        "per_seed": {
          "32": 0.014390001073479652,
          "42": 0.0137539803981781,
          "52": 0.021966418251395226
        },
        "display": "0.0167 \u00b1 0.0046"
      }
    }
  },
  {
    "dataset": "Gaussian",
    "method": "DSBM",
    "split": "ID",
    "metrics": {
      "endpoint_error": {
        "mean": 0.7142882148424784,
        "std": 0.0015560252810512918,
        "n": 3,
        "per_seed": {
          "32": 0.7142800092697144,
          "42": 0.7158483266830444,
          "52": 0.7127363085746765
        },
        "display": "0.7143 \u00b1 0.0016"
      },
      "EJ": {
        "mean": 1.0,
        "std": 0.0,
        "n": 3,
        "per_seed": {
          "32": 1.0,
          "42": 1.0,
          "52": 1.0
        },
        "display": "1.0000 \u00b1 0.0000"
      },
      "finite_response_error": {
        "mean": 0.32093843817710876,
        "std": 0.0,
        "n": 3,
        "per_seed": {
          "32": 0.32093843817710876,
          "42": 0.32093843817710876,
          "52": 0.32093843817710876
        },
        "display": "0.3209 \u00b1 0.0000"
      }
    }
  },
  {
    "dataset": "Gaussian",
    "method": "Conditional DSBM",
    "split": "ID",
    "metrics": {
      "endpoint_error": {
        "mean": 0.43971071640650433,
        "std": 0.013310733858232709,
        "n": 3,
        "per_seed": {
          "32": 0.4402407109737396,
          "42": 0.45274853706359863,
          "52": 0.4261429011821747
        },
        "display": "0.4397 \u00b1 0.0133"
      },
      "EJ": {
        "mean": 0.8659450809160868,
        "std": 0.0028208425321789667,
        "n": 3,
        "per_seed": {
          "32": 0.8667488098144531,
          "42": 0.868276834487915,
          "52": 0.8628095984458923
        },
        "display": "0.8659 \u00b1 0.0028"
      },
      "finite_response_error": {
        "mean": 0.27536170681317645,
        "std": 0.0012176232574402028,
        "n": 3,
        "per_seed": {
          "32": 0.27654868364334106,
          "42": 0.2754208445549011,
          "52": 0.27411559224128723
        },
        "display": "0.2754 \u00b1 0.0012"
      }
    }
  },
  {
    "dataset": "Gaussian",
    "method": "Tangent-SBM",
    "split": "ID",
    "metrics": {
      "endpoint_error": {
        "mean": 0.24872685968875885,
        "std": 0.005642094697533853,
        "n": 3,
        "per_seed": {
          "32": 0.25476589798927307,
          "42": 0.24782411754131317,
          "52": 0.2435905635356903
        },
        "display": "0.2487 \u00b1 0.0056"
      },
      "EJ": {
        "mean": 0.050052655239899956,
        "std": 0.005159981995741711,
        "n": 3,
        "per_seed": {
          "32": 0.05597831681370735,
          "42": 0.04762863367795944,
          "52": 0.046551015228033066
        },
        "display": "0.0501 \u00b1 0.0052"
      },
      "finite_response_error": {
        "mean": 0.01591108211626609,
        "std": 0.001371169589022034,
        "n": 3,
        "per_seed": {
          "32": 0.01746901124715805,
          "42": 0.014887682162225246,
          "52": 0.015376552939414978
        },
        "display": "0.0159 \u00b1 0.0014"
      }
    }
  },
  {
    "dataset": "Gaussian",
    "method": "DSBM",
    "split": "Near OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.5107792019844055,
        "std": 0.00427435926962416,
        "n": 3,
        "per_seed": {
          "32": 0.5079048275947571,
          "42": 0.5087416768074036,
          "52": 0.5156911015510559
        },
        "display": "0.5108 \u00b1 0.0043"
      },
      "EJ": {
        "mean": 1.0,
        "std": 0.0,
        "n": 3,
        "per_seed": {
          "32": 1.0,
          "42": 1.0,
          "52": 1.0
        },
        "display": "1.0000 \u00b1 0.0000"
      },
      "finite_response_error": {
        "mean": 0.23735305666923523,
        "std": 0.0,
        "n": 3,
        "per_seed": {
          "32": 0.23735305666923523,
          "42": 0.23735305666923523,
          "52": 0.23735305666923523
        },
        "display": "0.2374 \u00b1 0.0000"
      }
    }
  },
  {
    "dataset": "Gaussian",
    "method": "Conditional DSBM",
    "split": "Near OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.4813050131003062,
        "std": 0.03556532008048999,
        "n": 3,
        "per_seed": {
          "32": 0.49893882870674133,
          "42": 0.4403683543205261,
          "52": 0.5046078562736511
        },
        "display": "0.4813 \u00b1 0.0356"
      },
      "EJ": {
        "mean": 1.2473045190175374,
        "std": 0.03428621522219024,
        "n": 3,
        "per_seed": {
          "32": 1.264077067375183,
          "42": 1.2078609466552734,
          "52": 1.2699755430221558
        },
        "display": "1.2473 \u00b1 0.0343"
      },
      "finite_response_error": {
        "mean": 0.24870909253756204,
        "std": 0.004415811104620869,
        "n": 3,
        "per_seed": {
          "32": 0.24755196273326874,
          "42": 0.24498705565929413,
          "52": 0.2535882592201233
        },
        "display": "0.2487 \u00b1 0.0044"
      }
    }
  },
  {
    "dataset": "Gaussian",
    "method": "Tangent-SBM",
    "split": "Near OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.24535731474558511,
        "std": 0.006697244891363613,
        "n": 3,
        "per_seed": {
          "32": 0.25307267904281616,
          "42": 0.24195565283298492,
          "52": 0.24104361236095428
        },
        "display": "0.2454 \u00b1 0.0067"
      },
      "EJ": {
        "mean": 0.12889389445384344,
        "std": 0.02525066435538231,
        "n": 3,
        "per_seed": {
          "32": 0.15780772268772125,
          "42": 0.11118291318416595,
          "52": 0.1176910474896431
        },
        "display": "0.1289 \u00b1 0.0253"
      },
      "finite_response_error": {
        "mean": 0.020542751997709274,
        "std": 0.0035842674870607536,
        "n": 3,
        "per_seed": {
          "32": 0.023167211562395096,
          "42": 0.016459036618471146,
          "52": 0.02200200781226158
        },
        "display": "0.0205 \u00b1 0.0036"
      }
    }
  },
  {
    "dataset": "Gaussian",
    "method": "DSBM",
    "split": "Far OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 1.397120753924052,
        "std": 0.0059386052134243455,
        "n": 3,
        "per_seed": {
          "32": 1.3936023712158203,
          "42": 1.393782615661621,
          "52": 1.4039772748947144
        },
        "display": "1.3971 \u00b1 0.0059"
      },
      "EJ": {
        "mean": 1.0,
        "std": 0.0,
        "n": 3,
        "per_seed": {
          "32": 1.0,
          "42": 1.0,
          "52": 1.0
        },
        "display": "1.0000 \u00b1 0.0000"
      },
      "finite_response_error": {
        "mean": 0.5123092532157898,
        "std": 0.0,
        "n": 3,
        "per_seed": {
          "32": 0.5123092532157898,
          "42": 0.5123092532157898,
          "52": 0.5123092532157898
        },
        "display": "0.5123 \u00b1 0.0000"
      }
    }
  },
  {
    "dataset": "Gaussian",
    "method": "Conditional DSBM",
    "split": "Far OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.3971388141314189,
        "std": 0.027756272848486384,
        "n": 3,
        "per_seed": {
          "32": 0.4291842579841614,
          "42": 0.38159340620040894,
          "52": 0.3806387782096863
        },
        "display": "0.3971 \u00b1 0.0278"
      },
      "EJ": {
        "mean": 0.6637378533681234,
        "std": 0.007870995484900592,
        "n": 3,
        "per_seed": {
          "32": 0.6597245335578918,
          "42": 0.6728065609931946,
          "52": 0.6586824655532837
        },
        "display": "0.6637 \u00b1 0.0079"
      },
      "finite_response_error": {
        "mean": 0.3286693791548411,
        "std": 0.003911384348825812,
        "n": 3,
        "per_seed": {
          "32": 0.3260028660297394,
          "42": 0.33315956592559814,
          "52": 0.3268457055091858
        },
        "display": "0.3287 \u00b1 0.0039"
      }
    }
  },
  {
    "dataset": "Gaussian",
    "method": "Tangent-SBM",
    "split": "Far OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.2597277760505676,
        "std": 0.003469442915462459,
        "n": 3,
        "per_seed": {
          "32": 0.26303520798683167,
          "42": 0.2600317895412445,
          "52": 0.2561163306236267
        },
        "display": "0.2597 \u00b1 0.0035"
      },
      "EJ": {
        "mean": 0.13688929627339044,
        "std": 0.025684738243367408,
        "n": 3,
        "per_seed": {
          "32": 0.14222973585128784,
          "42": 0.10895416885614395,
          "52": 0.15948398411273956
        },
        "display": "0.1369 \u00b1 0.0257"
      },
      "finite_response_error": {
        "mean": 0.08481374631325404,
        "std": 0.006245116512897645,
        "n": 3,
        "per_seed": {
          "32": 0.08109892159700394,
          "42": 0.0813184455037117,
          "52": 0.09202387183904648
        },
        "display": "0.0848 \u00b1 0.0062"
      }
    }
  },
  {
    "dataset": "Double well",
    "method": "DSBM",
    "split": "Seen",
    "metrics": {
      "endpoint_error": {
        "mean": 0.39200180768966675,
        "std": 0.003949382100189265,
        "n": 3,
        "per_seed": {
          "32": 0.39653927087783813,
          "42": 0.3901282846927643,
          "52": 0.3893378674983978
        },
        "display": "0.3920 \u00b1 0.0039"
      },
      "right_well_probability_rmse": {
        "mean": 0.1937156617641449,
        "std": 0.0005117537679783363,
        "n": 3,
        "per_seed": {
          "32": 0.19411340355873108,
          "42": 0.19313831627368927,
          "52": 0.19389526546001434
        },
        "display": "0.1937 \u00b1 0.0005"
      },
      "EJ": {
        "mean": 1.0,
        "std": 0.0,
        "n": 3,
        "per_seed": {
          "32": 1.0,
          "42": 1.0,
          "52": 1.0
        },
        "display": "1.0000 \u00b1 0.0000"
      },
      "finite_response_error": {
        "mean": 0.0923735499382019,
        "std": 0.0,
        "n": 3,
        "per_seed": {
          "32": 0.0923735499382019,
          "42": 0.0923735499382019,
          "52": 0.0923735499382019
        },
        "display": "0.0924 \u00b1 0.0000"
      }
    }
  },
  {
    "dataset": "Double well",
    "method": "Conditional DSBM",
    "split": "Seen",
    "metrics": {
      "endpoint_error": {
        "mean": 0.17405212918917337,
        "std": 0.006520356520973661,
        "n": 3,
        "per_seed": {
          "32": 0.17239412665367126,
          "42": 0.16852083802223206,
          "52": 0.18124142289161682
        },
        "display": "0.1741 \u00b1 0.0065"
      },
      "right_well_probability_rmse": {
        "mean": 0.10042508194843928,
        "std": 0.0030941165527013825,
        "n": 3,
        "per_seed": {
          "32": 0.09986155480146408,
          "42": 0.09765145927667618,
          "52": 0.10376223176717758
        },
        "display": "0.1004 \u00b1 0.0031"
      },
      "EJ": {
        "mean": 0.458474079767863,
        "std": 0.002401317818193756,
        "n": 3,
        "per_seed": {
          "32": 0.45986831188201904,
          "42": 0.4598526358604431,
          "52": 0.4557012915611267
        },
        "display": "0.4585 \u00b1 0.0024"
      },
      "finite_response_error": {
        "mean": 0.040010567754507065,
        "std": 0.0014972312568604848,
        "n": 3,
        "per_seed": {
          "32": 0.03838510066270828,
          "42": 0.04133329540491104,
          "52": 0.04031330719590187
        },
        "display": "0.0400 \u00b1 0.0015"
      }
    }
  },
  {
    "dataset": "Double well",
    "method": "Tangent-SBM",
    "split": "Seen",
    "metrics": {
      "endpoint_error": {
        "mean": 0.16801993052164713,
        "std": 0.002808378832717636,
        "n": 3,
        "per_seed": {
          "32": 0.17043989896774292,
          "42": 0.1649405062198639,
          "52": 0.1686793863773346
        },
        "display": "0.1680 \u00b1 0.0028"
      },
      "right_well_probability_rmse": {
        "mean": 0.09820673863093059,
        "std": 0.0015985922204706994,
        "n": 3,
        "per_seed": {
          "32": 0.0996968001127243,
          "42": 0.09651815891265869,
          "52": 0.09840525686740875
        },
        "display": "0.0982 \u00b1 0.0016"
      },
      "EJ": {
        "mean": 0.2709268629550934,
        "std": 0.02546733157890276,
        "n": 3,
        "per_seed": {
          "32": 0.2542167603969574,
          "42": 0.2583256661891937,
          "52": 0.30023816227912903
        },
        "display": "0.2709 \u00b1 0.0255"
      },
      "finite_response_error": {
        "mean": 0.022135113055507343,
        "std": 0.0025788216732045084,
        "n": 3,
        "per_seed": {
          "32": 0.020929334685206413,
          "42": 0.020380059257149696,
          "52": 0.025095945224165916
        },
        "display": "0.0221 \u00b1 0.0026"
      }
    }
  },
  {
    "dataset": "Double well",
    "method": "DSBM",
    "split": "ID",
    "metrics": {
      "endpoint_error": {
        "mean": 0.3364090820153554,
        "std": 0.004843366173353867,
        "n": 3,
        "per_seed": {
          "32": 0.341206431388855,
          "42": 0.3364998400211334,
          "52": 0.3315209746360779
        },
        "display": "0.3364 \u00b1 0.0048"
      },
      "right_well_probability_rmse": {
        "mean": 0.1695031374692917,
        "std": 0.0010841479127122152,
        "n": 3,
        "per_seed": {
          "32": 0.17003849148750305,
          "42": 0.17021547257900238,
          "52": 0.16825544834136963
        },
        "display": "0.1695 \u00b1 0.0011"
      },
      "EJ": {
        "mean": 1.0,
        "std": 0.0,
        "n": 3,
        "per_seed": {
          "32": 1.0,
          "42": 1.0,
          "52": 1.0
        },
        "display": "1.0000 \u00b1 0.0000"
      },
      "finite_response_error": {
        "mean": 0.10964774340391159,
        "std": 0.0,
        "n": 3,
        "per_seed": {
          "32": 0.10964774340391159,
          "42": 0.10964774340391159,
          "52": 0.10964774340391159
        },
        "display": "0.1096 \u00b1 0.0000"
      }
    }
  },
  {
    "dataset": "Double well",
    "method": "Conditional DSBM",
    "split": "ID",
    "metrics": {
      "endpoint_error": {
        "mean": 0.18636306623617807,
        "std": 0.005659719967712485,
        "n": 3,
        "per_seed": {
          "32": 0.18230368196964264,
          "42": 0.1839572787284851,
          "52": 0.1928282380104065
        },
        "display": "0.1864 \u00b1 0.0057"
      },
      "right_well_probability_rmse": {
        "mean": 0.10824377834796906,
        "std": 0.002816789370416803,
        "n": 3,
        "per_seed": {
          "32": 0.10606908053159714,
          "42": 0.10723653435707092,
          "52": 0.1114257201552391
        },
        "display": "0.1082 \u00b1 0.0028"
      },
      "EJ": {
        "mean": 0.34109219908714294,
        "std": 0.02997487207212927,
        "n": 3,
        "per_seed": {
          "32": 0.3229115605354309,
          "42": 0.3246758282184601,
          "52": 0.37568920850753784
        },
        "display": "0.3411 \u00b1 0.0300"
      },
      "finite_response_error": {
        "mean": 0.03507759980857372,
        "std": 0.004978141411165228,
        "n": 3,
        "per_seed": {
          "32": 0.030551956966519356,
          "42": 0.03427108749747276,
          "52": 0.04040975496172905
        },
        "display": "0.0351 \u00b1 0.0050"
      }
    }
  },
  {
    "dataset": "Double well",
    "method": "Tangent-SBM",
    "split": "ID",
    "metrics": {
      "endpoint_error": {
        "mean": 0.17661874989668527,
        "std": 0.0018662532136971685,
        "n": 3,
        "per_seed": {
          "32": 0.17586342990398407,
          "42": 0.17524854838848114,
          "52": 0.17874427139759064
        },
        "display": "0.1766 \u00b1 0.0019"
      },
      "right_well_probability_rmse": {
        "mean": 0.10462175061305364,
        "std": 0.0011644252825480956,
        "n": 3,
        "per_seed": {
          "32": 0.10396282374858856,
          "42": 0.10393620282411575,
          "52": 0.1059662252664566
        },
        "display": "0.1046 \u00b1 0.0012"
      },
      "EJ": {
        "mean": 0.24946698049704233,
        "std": 0.02167607061000956,
        "n": 3,
        "per_seed": {
          "32": 0.2416124790906906,
          "42": 0.23281311988830566,
          "52": 0.27397534251213074
        },
        "display": "0.2495 \u00b1 0.0217"
      },
      "finite_response_error": {
        "mean": 0.02458525076508522,
        "std": 0.003310010930370403,
        "n": 3,
        "per_seed": {
          "32": 0.022557755932211876,
          "42": 0.022793089970946312,
          "52": 0.028404906392097473
        },
        "display": "0.0246 \u00b1 0.0033"
      }
    }
  },
  {
    "dataset": "Double well",
    "method": "DSBM",
    "split": "Near OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.4994577964146932,
        "std": 0.0023602885944609647,
        "n": 3,
        "per_seed": {
          "32": 0.5011366605758667,
          "42": 0.50047767162323,
          "52": 0.4967590570449829
        },
        "display": "0.4995 \u00b1 0.0024"
      },
      "right_well_probability_rmse": {
        "mean": 0.24353045721848807,
        "std": 0.0012696481956709948,
        "n": 3,
        "per_seed": {
          "32": 0.24221941828727722,
          "42": 0.24475421011447906,
          "52": 0.24361774325370789
        },
        "display": "0.2435 \u00b1 0.0013"
      },
      "EJ": {
        "mean": 1.0,
        "std": 0.0,
        "n": 3,
        "per_seed": {
          "32": 1.0,
          "42": 1.0,
          "52": 1.0
        },
        "display": "1.0000 \u00b1 0.0000"
      },
      "finite_response_error": {
        "mean": 0.042387887835502625,
        "std": 0.0,
        "n": 3,
        "per_seed": {
          "32": 0.042387887835502625,
          "42": 0.042387887835502625,
          "52": 0.042387887835502625
        },
        "display": "0.0424 \u00b1 0.0000"
      }
    }
  },
  {
    "dataset": "Double well",
    "method": "Conditional DSBM",
    "split": "Near OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.1679748147726059,
        "std": 0.00834266290632135,
        "n": 3,
        "per_seed": {
          "32": 0.16567176580429077,
          "42": 0.16102559864521027,
          "52": 0.17722707986831665
        },
        "display": "0.1680 \u00b1 0.0083"
      },
      "right_well_probability_rmse": {
        "mean": 0.10047479718923569,
        "std": 0.0018387117568032937,
        "n": 3,
        "per_seed": {
          "32": 0.09898080676794052,
          "42": 0.09991532564163208,
          "52": 0.10252825915813446
        },
        "display": "0.1005 \u00b1 0.0018"
      },
      "EJ": {
        "mean": 1.2051373918851216,
        "std": 0.22345738247977426,
        "n": 3,
        "per_seed": {
          "32": 1.3298183679580688,
          "42": 1.3384348154067993,
          "52": 0.9471589922904968
        },
        "display": "1.2051 \u00b1 0.2235"
      },
      "finite_response_error": {
        "mean": 0.045018249501784645,
        "std": 0.007128503193455204,
        "n": 3,
        "per_seed": {
          "32": 0.048203062266111374,
          "42": 0.04999914392828941,
          "52": 0.03685254231095314
        },
        "display": "0.0450 \u00b1 0.0071"
      }
    }
  },
  {
    "dataset": "Double well",
    "method": "Tangent-SBM",
    "split": "Near OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.16639078656832376,
        "std": 0.0036058366211040097,
        "n": 3,
        "per_seed": {
          "32": 0.16634351015090942,
          "42": 0.16280882060527802,
          "52": 0.17002002894878387
        },
        "display": "0.1664 \u00b1 0.0036"
      },
      "right_well_probability_rmse": {
        "mean": 0.09958124657471974,
        "std": 0.0009228695721026161,
        "n": 3,
        "per_seed": {
          "32": 0.0985226184129715,
          "42": 0.1000048816204071,
          "52": 0.10021623969078064
        },
        "display": "0.0996 \u00b1 0.0009"
      },
      "EJ": {
        "mean": 0.30319029092788696,
        "std": 0.004537085408943182,
        "n": 3,
        "per_seed": {
          "32": 0.3017040193080902,
          "42": 0.30828410387039185,
          "52": 0.29958274960517883
        },
        "display": "0.3032 \u00b1 0.0045"
      },
      "finite_response_error": {
        "mean": 0.01294167215625445,
        "std": 0.0009036481375064929,
        "n": 3,
        "per_seed": {
          "32": 0.012409321032464504,
          "42": 0.013985042460262775,
          "52": 0.012430652976036072
        },
        "display": "0.0129 \u00b1 0.0009"
      }
    }
  },
  {
    "dataset": "Double well",
    "method": "DSBM",
    "split": "Far OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.5423292915026346,
        "std": 0.005011227736340868,
        "n": 3,
        "per_seed": {
          "32": 0.5480870604515076,
          "42": 0.5399488806724548,
          "52": 0.5389519333839417
        },
        "display": "0.5423 \u00b1 0.0050"
      },
      "right_well_probability_rmse": {
        "mean": 0.26128138105074566,
        "std": 0.001781250130313311,
        "n": 3,
        "per_seed": {
          "32": 0.26320961117744446,
          "42": 0.2596973478794098,
          "52": 0.2609371840953827
        },
        "display": "0.2613 \u00b1 0.0018"
      },
      "EJ": {
        "mean": 1.0,
        "std": 0.0,
        "n": 3,
        "per_seed": {
          "32": 1.0,
          "42": 1.0,
          "52": 1.0
        },
        "display": "1.0000 \u00b1 0.0000"
      },
      "finite_response_error": {
        "mean": 0.02293597161769867,
        "std": 0.0,
        "n": 3,
        "per_seed": {
          "32": 0.02293597161769867,
          "42": 0.02293597161769867,
          "52": 0.02293597161769867
        },
        "display": "0.0229 \u00b1 0.0000"
      }
    }
  },
  {
    "dataset": "Double well",
    "method": "Conditional DSBM",
    "split": "Far OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.16680868963400522,
        "std": 0.00724410671317472,
        "n": 3,
        "per_seed": {
          "32": 0.1749790608882904,
          "42": 0.16427619755268097,
          "52": 0.1611708104610443
        },
        "display": "0.1668 \u00b1 0.0072"
      },
      "right_well_probability_rmse": {
        "mean": 0.10382403930028279,
        "std": 0.002309063261898811,
        "n": 3,
        "per_seed": {
          "32": 0.10642601549625397,
          "42": 0.1030270978808403,
          "52": 0.10201900452375412
        },
        "display": "0.1038 \u00b1 0.0023"
      },
      "EJ": {
        "mean": 2.5486062367757163,
        "std": 0.29909299750936064,
        "n": 3,
        "per_seed": {
          "32": 2.4681127071380615,
          "42": 2.879709005355835,
          "52": 2.297996997833252
        },
        "display": "2.5486 \u00b1 0.2991"
      },
      "finite_response_error": {
        "mean": 0.055315613746643066,
        "std": 0.006356695341962782,
        "n": 3,
        "per_seed": {
          "32": 0.053691282868385315,
          "42": 0.06232687085866928,
          "52": 0.0499286875128746
        },
        "display": "0.0553 \u00b1 0.0064"
      }
    }
  },
  {
    "dataset": "Double well",
    "method": "Tangent-SBM",
    "split": "Far OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.16636783878008524,
        "std": 0.006072707638206071,
        "n": 3,
        "per_seed": {
          "32": 0.1625821888446808,
          "42": 0.16314896941184998,
          "52": 0.17337235808372498
        },
        "display": "0.1664 \u00b1 0.0061"
      },
      "right_well_probability_rmse": {
        "mean": 0.09918842216332753,
        "std": 0.003489829210602806,
        "n": 3,
        "per_seed": {
          "32": 0.09743788093328476,
          "42": 0.09692034870386124,
          "52": 0.10320703685283661
        },
        "display": "0.0992 \u00b1 0.0035"
      },
      "EJ": {
        "mean": 0.9842986663182577,
        "std": 0.2161569341048887,
        "n": 3,
        "per_seed": {
          "32": 0.8587662577629089,
          "42": 1.2338937520980835,
          "52": 0.8602359890937805
        },
        "display": "0.9843 \u00b1 0.2162"
      },
      "finite_response_error": {
        "mean": 0.02198895253241062,
        "std": 0.0069036088472268125,
        "n": 3,
        "per_seed": {
          "32": 0.019294025376439095,
          "42": 0.029833557084202766,
          "52": 0.016839275136590004
        },
        "display": "0.0220 \u00b1 0.0069"
      }
    }
  },
  {
    "dataset": "PDEBench",
    "method": "DSBM",
    "split": "Seen",
    "metrics": {
      "endpoint_error": {
        "mean": 0.715341587861379,
        "std": 0.02850757043777168,
        "n": 3,
        "per_seed": {
          "32": 0.7466763854026794,
          "42": 0.708407998085022,
          "52": 0.6909403800964355
        },
        "display": "0.7153 \u00b1 0.0285"
      },
      "EJ": {
        "mean": 1.0,
        "std": 0.0,
        "n": 3,
        "per_seed": {
          "32": 1.0,
          "42": 1.0,
          "52": 1.0
        },
        "display": "1.0000 \u00b1 0.0000"
      },
      "finite_response_error": {
        "mean": 1.0,
        "std": 0.0,
        "n": 3,
        "per_seed": {
          "32": 1.0,
          "42": 1.0,
          "52": 1.0
        },
        "display": "1.0000 \u00b1 0.0000"
      }
    }
  },
  {
    "dataset": "PDEBench",
    "method": "Conditional DSBM",
    "split": "Seen",
    "metrics": {
      "endpoint_error": {
        "mean": 0.6478509902954102,
        "std": 0.0327901060893863,
        "n": 3,
        "per_seed": {
          "32": 0.6116887331008911,
          "42": 0.67564857006073,
          "52": 0.6562156677246094
        },
        "display": "0.6479 \u00b1 0.0328"
      },
      "EJ": {
        "mean": 0.8279410401980082,
        "std": 0.01887395097869427,
        "n": 3,
        "per_seed": {
          "32": 0.8398526906967163,
          "42": 0.8377906084060669,
          "52": 0.8061798214912415
        },
        "display": "0.8279 \u00b1 0.0189"
      },
      "finite_response_error": {
        "mean": 0.8328289786974589,
        "std": 0.015570715422832136,
        "n": 3,
        "per_seed": {
          "32": 0.8484212756156921,
          "42": 0.8327857255935669,
          "52": 0.8172799348831177
        },
        "display": "0.8328 \u00b1 0.0156"
      }
    }
  },
  {
    "dataset": "PDEBench",
    "method": "Tangent-SBM",
    "split": "Seen",
    "metrics": {
      "endpoint_error": {
        "mean": 0.6239122351010641,
        "std": 0.07232860224745612,
        "n": 3,
        "per_seed": {
          "32": 0.5464447140693665,
          "42": 0.6356179714202881,
          "52": 0.6896740198135376
        },
        "display": "0.6239 \u00b1 0.0723"
      },
      "EJ": {
        "mean": 0.4792399803797404,
        "std": 0.04835373991758379,
        "n": 3,
        "per_seed": {
          "32": 0.47156959772109985,
          "42": 0.4351798892021179,
          "52": 0.5309704542160034
        },
        "display": "0.4792 \u00b1 0.0484"
      },
      "finite_response_error": {
        "mean": 0.4928448796272278,
        "std": 0.04879547776949926,
        "n": 3,
        "per_seed": {
          "32": 0.4866105318069458,
          "42": 0.4474661946296692,
          "52": 0.5444579124450684
        },
        "display": "0.4928 \u00b1 0.0488"
      }
    }
  },
  {
    "dataset": "PDEBench",
    "method": "DSBM",
    "split": "ID",
    "metrics": {
      "endpoint_error": {
        "mean": 0.6116222143173218,
        "std": 0.03372250966054515,
        "n": 3,
        "per_seed": {
          "32": 0.6481101512908936,
          "42": 0.6051545143127441,
          "52": 0.5816019773483276
        },
        "display": "0.6116 \u00b1 0.0337"
      },
      "EJ": {
        "mean": 1.0,
        "std": 0.0,
        "n": 3,
        "per_seed": {
          "32": 1.0,
          "42": 1.0,
          "52": 1.0
        },
        "display": "1.0000 \u00b1 0.0000"
      },
      "finite_response_error": {
        "mean": 1.0,
        "std": 0.0,
        "n": 3,
        "per_seed": {
          "32": 1.0,
          "42": 1.0,
          "52": 1.0
        },
        "display": "1.0000 \u00b1 0.0000"
      }
    }
  },
  {
    "dataset": "PDEBench",
    "method": "Conditional DSBM",
    "split": "ID",
    "metrics": {
      "endpoint_error": {
        "mean": 0.6045644680658976,
        "std": 0.03794739158381319,
        "n": 3,
        "per_seed": {
          "32": 0.564228892326355,
          "42": 0.639557421207428,
          "52": 0.6099070906639099
        },
        "display": "0.6046 \u00b1 0.0379"
      },
      "EJ": {
        "mean": 0.8466003735860189,
        "std": 0.05405783033991514,
        "n": 3,
        "per_seed": {
          "32": 0.8455644845962524,
          "42": 0.901168704032898,
          "52": 0.7930679321289062
        },
        "display": "0.8466 \u00b1 0.0541"
      },
      "finite_response_error": {
        "mean": 0.8427016337712606,
        "std": 0.05406418168762802,
        "n": 3,
        "per_seed": {
          "32": 0.8375310897827148,
          "42": 0.8991653323173523,
          "52": 0.7914084792137146
        },
        "display": "0.8427 \u00b1 0.0541"
      }
    }
  },
  {
    "dataset": "PDEBench",
    "method": "Tangent-SBM",
    "split": "ID",
    "metrics": {
      "endpoint_error": {
        "mean": 0.5983843207359314,
        "std": 0.06888141965378519,
        "n": 3,
        "per_seed": {
          "32": 0.523512601852417,
          "42": 0.6125754117965698,
          "52": 0.6590649485588074
        },
        "display": "0.5984 \u00b1 0.0689"
      },
      "EJ": {
        "mean": 0.5082743863264719,
        "std": 0.0454284174723209,
        "n": 3,
        "per_seed": {
          "32": 0.5081242322921753,
          "42": 0.46292123198509216,
          "52": 0.5537776947021484
        },
        "display": "0.5083 \u00b1 0.0454"
      },
      "finite_response_error": {
        "mean": 0.5096630652745565,
        "std": 0.046214974700483996,
        "n": 3,
        "per_seed": {
          "32": 0.506793737411499,
          "42": 0.4649496078491211,
          "52": 0.5572458505630493
        },
        "display": "0.5097 \u00b1 0.0462"
      }
    }
  },
  {
    "dataset": "PDEBench",
    "method": "DSBM",
    "split": "Near OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.7403318087259928,
        "std": 0.03562854583547256,
        "n": 3,
        "per_seed": {
          "32": 0.779231607913971,
          "42": 0.7324792146682739,
          "52": 0.7092846035957336
        },
        "display": "0.7403 \u00b1 0.0356"
      },
      "EJ": {
        "mean": 1.0,
        "std": 0.0,
        "n": 3,
        "per_seed": {
          "32": 1.0,
          "42": 1.0,
          "52": 1.0
        },
        "display": "1.0000 \u00b1 0.0000"
      },
      "finite_response_error": {
        "mean": 1.0,
        "std": 0.0,
        "n": 3,
        "per_seed": {
          "32": 1.0,
          "42": 1.0,
          "52": 1.0
        },
        "display": "1.0000 \u00b1 0.0000"
      }
    }
  },
  {
    "dataset": "PDEBench",
    "method": "Conditional DSBM",
    "split": "Near OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.6678441961606344,
        "std": 0.02012043190436325,
        "n": 3,
        "per_seed": {
          "32": 0.6476763486862183,
          "42": 0.6879168748855591,
          "52": 0.6679393649101257
        },
        "display": "0.6678 \u00b1 0.0201"
      },
      "EJ": {
        "mean": 0.8819387555122375,
        "std": 0.021737624449543944,
        "n": 3,
        "per_seed": {
          "32": 0.905010461807251,
          "42": 0.8618415594100952,
          "52": 0.8789642453193665
        },
        "display": "0.8819 \u00b1 0.0217"
      },
      "finite_response_error": {
        "mean": 0.8775275746981303,
        "std": 0.022106362124576673,
        "n": 3,
        "per_seed": {
          "32": 0.9004368185997009,
          "42": 0.8563227653503418,
          "52": 0.8758231401443481
        },
        "display": "0.8775 \u00b1 0.0221"
      }
    }
  },
  {
    "dataset": "PDEBench",
    "method": "Tangent-SBM",
    "split": "Near OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.6412244041760763,
        "std": 0.06249069245103625,
        "n": 3,
        "per_seed": {
          "32": 0.5757532119750977,
          "42": 0.6476877927780151,
          "52": 0.700232207775116
        },
        "display": "0.6412 \u00b1 0.0625"
      },
      "EJ": {
        "mean": 0.4901808202266693,
        "std": 0.04762441893981563,
        "n": 3,
        "per_seed": {
          "32": 0.478309690952301,
          "42": 0.44961485266685486,
          "52": 0.542617917060852
        },
        "display": "0.4902 \u00b1 0.0476"
      },
      "finite_response_error": {
        "mean": 0.4922674794991811,
        "std": 0.04472480378416538,
        "n": 3,
        "per_seed": {
          "32": 0.47947219014167786,
          "42": 0.45533478260040283,
          "52": 0.5419954657554626
        },
        "display": "0.4923 \u00b1 0.0447"
      }
    }
  },
  {
    "dataset": "PDEBench",
    "method": "DSBM",
    "split": "Far OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.8529937465985616,
        "std": 0.031651473304038245,
        "n": 3,
        "per_seed": {
          "32": 0.8888119459152222,
          "42": 0.8413781523704529,
          "52": 0.8287911415100098
        },
        "display": "0.8530 \u00b1 0.0317"
      },
      "EJ": {
        "mean": 1.0,
        "std": 0.0,
        "n": 3,
        "per_seed": {
          "32": 1.0,
          "42": 1.0,
          "52": 1.0
        },
        "display": "1.0000 \u00b1 0.0000"
      },
      "finite_response_error": {
        "mean": 1.0,
        "std": 0.0,
        "n": 3,
        "per_seed": {
          "32": 1.0,
          "42": 1.0,
          "52": 1.0
        },
        "display": "1.0000 \u00b1 0.0000"
      }
    }
  },
  {
    "dataset": "PDEBench",
    "method": "Conditional DSBM",
    "split": "Far OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.7293347517649332,
        "std": 0.02418683067783867,
        "n": 3,
        "per_seed": {
          "32": 0.7068232297897339,
          "42": 0.7549057602882385,
          "52": 0.7262752652168274
        },
        "display": "0.7293 \u00b1 0.0242"
      },
      "EJ": {
        "mean": 0.8642115394274393,
        "std": 0.06511250922245242,
        "n": 3,
        "per_seed": {
          "32": 0.8571834564208984,
          "42": 0.9325529932975769,
          "52": 0.8028981685638428
        },
        "display": "0.8642 \u00b1 0.0651"
      },
      "finite_response_error": {
        "mean": 0.866637110710144,
        "std": 0.06978607374475884,
        "n": 3,
        "per_seed": {
          "32": 0.8560874462127686,
          "42": 0.9410973787307739,
          "52": 0.8027265071868896
        },
        "display": "0.8666 \u00b1 0.0698"
      }
    }
  },
  {
    "dataset": "PDEBench",
    "method": "Tangent-SBM",
    "split": "Far OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.6784893274307251,
        "std": 0.06620510032797593,
        "n": 3,
        "per_seed": {
          "32": 0.6087024211883545,
          "42": 0.6863558292388916,
          "52": 0.7404097318649292
        },
        "display": "0.6785 \u00b1 0.0662"
      },
      "EJ": {
        "mean": 0.5474261244138082,
        "std": 0.044070554237365646,
        "n": 3,
        "per_seed": {
          "32": 0.5445271730422974,
          "42": 0.5048766136169434,
          "52": 0.5928745865821838
        },
        "display": "0.5474 \u00b1 0.0441"
      },
      "finite_response_error": {
        "mean": 0.5479127367337545,
        "std": 0.045334362103603046,
        "n": 3,
        "per_seed": {
          "32": 0.5467870235443115,
          "42": 0.5031517148017883,
          "52": 0.5937994718551636
        },
        "display": "0.5479 \u00b1 0.0453"
      }
    }
  },
  {
    "dataset": "Gaussian",
    "method": "GSBM",
    "split": "Seen",
    "metrics": {
      "endpoint_error": {
        "mean": 0.26371734340985614,
        "std": 0.0027929503847838777,
        "n": 3,
        "per_seed": {
          "32": 0.2667185962200165,
          "42": 0.26119449734687805,
          "52": 0.26323893666267395
        },
        "display": "0.2637 \u00b1 0.0028"
      },
      "EJ": {
        "mean": 1.0511270761489868,
        "std": 0.001440853804807607,
        "n": 3,
        "per_seed": {
          "32": 1.0521131753921509,
          "42": 1.0517945289611816,
          "52": 1.049473524093628
        },
        "display": "1.0511 \u00b1 0.0014"
      },
      "finite_response_error": {
        "mean": 0.35818760593732196,
        "std": 0.0005811545514423788,
        "n": 3,
        "per_seed": {
          "32": 0.35857871174812317,
          "42": 0.3584643006324768,
          "52": 0.35751980543136597
        },
        "display": "0.3582 \u00b1 0.0006"
      }
    }
  },
  {
    "dataset": "Gaussian",
    "method": "GSBM",
    "split": "ID",
    "metrics": {
      "endpoint_error": {
        "mean": 0.4461647967497508,
        "std": 0.0016955793513347295,
        "n": 3,
        "per_seed": {
          "32": 0.44809818267822266,
          "42": 0.4454655051231384,
          "52": 0.44493070244789124
        },
        "display": "0.4462 \u00b1 0.0017"
      },
      "EJ": {
        "mean": 0.865006685256958,
        "std": 0.001173385243785345,
        "n": 3,
        "per_seed": {
          "32": 0.8656311631202698,
          "42": 0.8657357692718506,
          "52": 0.8636531233787537
        },
        "display": "0.8650 \u00b1 0.0012"
      },
      "finite_response_error": {
        "mean": 0.27550362547238666,
        "std": 0.0001333317279060841,
        "n": 3,
        "per_seed": {
          "32": 0.27561864256858826,
          "42": 0.2755347490310669,
          "52": 0.2753574848175049
        },
        "display": "0.2755 \u00b1 0.0001"
      }
    }
  },
  {
    "dataset": "Gaussian",
    "method": "GSBM",
    "split": "Near OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.5052920579910278,
        "std": 0.002628117105435847,
        "n": 3,
        "per_seed": {
          "32": 0.5081359148025513,
          "42": 0.5029528737068176,
          "52": 0.5047873854637146
        },
        "display": "0.5053 \u00b1 0.0026"
      },
      "EJ": {
        "mean": 1.2744368712107341,
        "std": 0.007531360366967485,
        "n": 3,
        "per_seed": {
          "32": 1.2807351350784302,
          "42": 1.276481032371521,
          "52": 1.266094446182251
        },
        "display": "1.2744 \u00b1 0.0075"
      },
      "finite_response_error": {
        "mean": 0.25203239917755127,
        "std": 0.0015320974646378324,
        "n": 3,
        "per_seed": {
          "32": 0.25335589051246643,
          "42": 0.25238731503486633,
          "52": 0.25035399198532104
        },
        "display": "0.2520 \u00b1 0.0015"
      }
    }
  },
  {
    "dataset": "Gaussian",
    "method": "GSBM",
    "split": "Far OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.46163681149482727,
        "std": 0.009460168200241117,
        "n": 3,
        "per_seed": {
          "32": 0.46530357003211975,
          "42": 0.4508921504020691,
          "52": 0.46871471405029297
        },
        "display": "0.4616 \u00b1 0.0095"
      },
      "EJ": {
        "mean": 0.6807641188303629,
        "std": 0.007666109332962197,
        "n": 3,
        "per_seed": {
          "32": 0.6776821613311768,
          "42": 0.675118625164032,
          "52": 0.6894915699958801
        },
        "display": "0.6808 \u00b1 0.0077"
      },
      "finite_response_error": {
        "mean": 0.338661124308904,
        "std": 0.004708976375429169,
        "n": 3,
        "per_seed": {
          "32": 0.33687514066696167,
          "42": 0.33510640263557434,
          "52": 0.344001829624176
        },
        "display": "0.3387 \u00b1 0.0047"
      }
    }
  },
  {
    "dataset": "Gaussian",
    "method": "TSBM",
    "split": "Seen",
    "metrics": {
      "endpoint_error": {
        "mean": 0.26307280858357746,
        "std": 0.0020520570674815077,
        "n": 3,
        "per_seed": {
          "32": 0.26511552929878235,
          "42": 0.26101154088974,
          "52": 0.2630913555622101
        },
        "display": "0.2631 \u00b1 0.0021"
      },
      "EJ": {
        "mean": 1.0506941080093384,
        "std": 0.0015571511976864327,
        "n": 3,
        "per_seed": {
          "32": 1.0517408847808838,
          "42": 1.0514367818832397,
          "52": 1.0489046573638916
        },
        "display": "1.0507 \u00b1 0.0016"
      },
      "finite_response_error": {
        "mean": 0.3579884072144826,
        "std": 0.0006230377966122606,
        "n": 3,
        "per_seed": {
          "32": 0.35836511850357056,
          "42": 0.3583308458328247,
          "52": 0.3572692573070526
        },
        "display": "0.3580 \u00b1 0.0006"
      }
    }
  },
  {
    "dataset": "Gaussian",
    "method": "TSBM",
    "split": "ID",
    "metrics": {
      "endpoint_error": {
        "mean": 0.44625024994214374,
        "std": 0.00021695282649989515,
        "n": 3,
        "per_seed": {
          "32": 0.4460216164588928,
          "42": 0.4464532434940338,
          "52": 0.44627588987350464
        },
        "display": "0.4463 \u00b1 0.0002"
      },
      "EJ": {
        "mean": 0.8649792869885763,
        "std": 0.0008365584246208514,
        "n": 3,
        "per_seed": {
          "32": 0.8649646043777466,
          "42": 0.8658230900764465,
          "52": 0.8641501665115356
        },
        "display": "0.8650 \u00b1 0.0008"
      },
      "finite_response_error": {
        "mean": 0.27547569076220196,
        "std": 0.0001442557467324181,
        "n": 3,
        "per_seed": {
          "32": 0.27545255422592163,
          "42": 0.2756301164627075,
          "52": 0.2753444015979767
        },
        "display": "0.2755 \u00b1 0.0001"
      }
    }
  },
  {
    "dataset": "Gaussian",
    "method": "TSBM",
    "split": "Near OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.5037996371587118,
        "std": 0.005074459144653193,
        "n": 3,
        "per_seed": {
          "32": 0.509595513343811,
          "42": 0.500156044960022,
          "52": 0.5016473531723022
        },
        "display": "0.5038 \u00b1 0.0051"
      },
      "EJ": {
        "mean": 1.2663795550664265,
        "std": 0.005898585064489783,
        "n": 3,
        "per_seed": {
          "32": 1.2725255489349365,
          "42": 1.2658488750457764,
          "52": 1.260764241218567
        },
        "display": "1.2664 \u00b1 0.0059"
      },
      "finite_response_error": {
        "mean": 0.2503615121046702,
        "std": 0.0009047383426607706,
        "n": 3,
        "per_seed": {
          "32": 0.25136953592300415,
          "42": 0.2500951290130615,
          "52": 0.24961987137794495
        },
        "display": "0.2504 \u00b1 0.0009"
      }
    }
  },
  {
    "dataset": "Gaussian",
    "method": "TSBM",
    "split": "Far OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.43662846088409424,
        "std": 0.022310038883843836,
        "n": 3,
        "per_seed": {
          "32": 0.44053855538368225,
          "42": 0.4126218557357788,
          "52": 0.45672497153282166
        },
        "display": "0.4366 \u00b1 0.0223"
      },
      "EJ": {
        "mean": 0.6715793609619141,
        "std": 0.010507166870857,
        "n": 3,
        "per_seed": {
          "32": 0.6701646447181702,
          "42": 0.6618512272834778,
          "52": 0.6827222108840942
        },
        "display": "0.6716 \u00b1 0.0105"
      },
      "finite_response_error": {
        "mean": 0.33338061968485516,
        "std": 0.006279302558365867,
        "n": 3,
        "per_seed": {
          "32": 0.332624614238739,
          "42": 0.32751354575157166,
          "52": 0.34000369906425476
        },
        "display": "0.3334 \u00b1 0.0063"
      }
    }
  },
  {
    "dataset": "PDEBench",
    "method": "GSBM",
    "split": "Seen",
    "metrics": {
      "endpoint_error": {
        "mean": 0.9230931401252747,
        "std": 0.02375291149225091
      },
      "EJ": {
        "mean": 0.8008613785107931,
        "std": 0.011632047686510287
      },
      "finite_response_error": {
        "mean": 0.8051645954449972,
        "std": 0.010468611953666633
      }
    }
  },
  {
    "dataset": "PDEBench",
    "method": "GSBM",
    "split": "ID",
    "metrics": {
      "endpoint_error": {
        "mean": 0.9184885819753011,
        "std": 0.0224119339410278
      },
      "EJ": {
        "mean": 0.786413848400116,
        "std": 0.00858689445868328
      },
      "finite_response_error": {
        "mean": 0.7841319441795349,
        "std": 0.009090511292613629
      }
    }
  },
  {
    "dataset": "PDEBench",
    "method": "GSBM",
    "split": "Near OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.9169406096140543,
        "std": 0.02279256595187291
      },
      "EJ": {
        "mean": 0.846615751584371,
        "std": 0.01059556730318716
      },
      "finite_response_error": {
        "mean": 0.8453726371129354,
        "std": 0.009816167872927203
      }
    }
  },
  {
    "dataset": "PDEBench",
    "method": "GSBM",
    "split": "Far OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.9486348628997803,
        "std": 0.026649198732114982
      },
      "EJ": {
        "mean": 0.8876737554868063,
        "std": 0.006631252580995308
      },
      "finite_response_error": {
        "mean": 0.8853909373283386,
        "std": 0.007300318340073171
      }
    }
  },
  {
    "dataset": "PDEBench",
    "method": "TSBM",
    "split": "Seen",
    "metrics": {
      "endpoint_error": {
        "mean": 0.9058490991592407,
        "std": 0.01470645557865868
      },
      "EJ": {
        "mean": 0.8047433098157247,
        "std": 0.035865968244373075
      },
      "finite_response_error": {
        "mean": 0.8079142173131307,
        "std": 0.03510094619145261
      }
    }
  },
  {
    "dataset": "PDEBench",
    "method": "TSBM",
    "split": "ID",
    "metrics": {
      "endpoint_error": {
        "mean": 0.9035193721453348,
        "std": 0.013371519948922073
      },
      "EJ": {
        "mean": 0.7894861698150635,
        "std": 0.026693232370311258
      },
      "finite_response_error": {
        "mean": 0.7873780926068624,
        "std": 0.02809523004832808
      }
    }
  },
  {
    "dataset": "PDEBench",
    "method": "TSBM",
    "split": "Near OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.900963286558787,
        "std": 0.012474816274776267
      },
      "EJ": {
        "mean": 0.8474014600118002,
        "std": 0.012780500134899644
      },
      "finite_response_error": {
        "mean": 0.8445038994153341,
        "std": 0.012098611098172273
      }
    }
  },
  {
    "dataset": "PDEBench",
    "method": "TSBM",
    "split": "Far OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.9284557501475016,
        "std": 0.014172167777050377
      },
      "EJ": {
        "mean": 0.901329775651296,
        "std": 0.05995708405072731
      },
      "finite_response_error": {
        "mean": 0.8996524810791016,
        "std": 0.062035203618937995
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "Conditional DSBM",
    "split": "Seen",
    "metrics": {
      "endpoint_mean_field_error": {
        "mean": 0.26665647824605304,
        "std": 0.04754683410207506,
        "display": "0.2667 \u00b1 0.0475"
      },
      "endpoint_spread_error": {
        "mean": 0.18801486492156982,
        "std": 0.00807785826104689,
        "display": "0.1880 \u00b1 0.0081"
      },
      "finite_response_error": {
        "mean": 2.8719014326731362,
        "std": 0.18208960828283155,
        "display": "2.8719 \u00b1 0.1821"
      },
      "energy_distance_per_sqrt_pixel": {
        "mean": 0.017052445612433884,
        "std": 0.004867925903591073,
        "display": "0.0171 \u00b1 0.0049"
      },
      "sliced_wasserstein_raw": {
        "mean": 0.03206181365789639,
        "std": 0.0038294603220680483,
        "display": "0.0321 \u00b1 0.0038"
      },
      "enstrophy_w1": {
        "mean": 0.0017127260353946544,
        "std": 0.00010522793824546778,
        "display": "0.0017 \u00b1 0.0001"
      },
      "EJ": {
        "mean": 2.9441822369893393,
        "std": 0.19500002409190317,
        "display": "2.9442 \u00b1 0.1950"
      },
      "response_cosine": {
        "mean": 0.13694652045766512,
        "std": 0.07895729624590127,
        "display": "0.1369 \u00b1 0.0790"
      },
      "response_norm_ratio": {
        "mean": 2.83062736193339,
        "std": 0.1300715291174333,
        "display": "2.8306 \u00b1 0.1301"
      },
      "endpoint_error": {
        "mean": 0.26665647824605304,
        "std": 0.04754683410207506,
        "display": "0.2667 \u00b1 0.0475"
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "Tangent-SBM",
    "split": "Seen",
    "metrics": {
      "endpoint_mean_field_error": {
        "mean": 0.2661743412415187,
        "std": 0.026202383641307326,
        "display": "0.2662 \u00b1 0.0262"
      },
      "endpoint_spread_error": {
        "mean": 0.18405852715174356,
        "std": 0.003829588738075449,
        "display": "0.1841 \u00b1 0.0038"
      },
      "finite_response_error": {
        "mean": 1.3929589192072551,
        "std": 0.3073982325159242,
        "display": "1.3930 \u00b1 0.3074"
      },
      "energy_distance_per_sqrt_pixel": {
        "mean": 0.016638867712269228,
        "std": 0.002583123424170537,
        "display": "0.0166 \u00b1 0.0026"
      },
      "sliced_wasserstein_raw": {
        "mean": 0.03189754329570052,
        "std": 0.0017744895336642642,
        "display": "0.0319 \u00b1 0.0018"
      },
      "enstrophy_w1": {
        "mean": 0.001709795825768702,
        "std": 0.0005273022585901945,
        "display": "0.0017 \u00b1 0.0005"
      },
      "EJ": {
        "mean": 1.3636493285497029,
        "std": 0.2759164913352385,
        "display": "1.3636 \u00b1 0.2759"
      },
      "response_cosine": {
        "mean": 0.4844925006230672,
        "std": 0.14457183665130688,
        "display": "0.4845 \u00b1 0.1446"
      },
      "response_norm_ratio": {
        "mean": 1.4602117538452148,
        "std": 0.22095350511312464,
        "display": "1.4602 \u00b1 0.2210"
      },
      "endpoint_error": {
        "mean": 0.2661743412415187,
        "std": 0.026202383641307326,
        "display": "0.2662 \u00b1 0.0262"
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "Conditional DSBM",
    "split": "ID",
    "metrics": {
      "endpoint_mean_field_error": {
        "mean": 0.2651866426070531,
        "std": 0.047180711097495664,
        "display": "0.2652 \u00b1 0.0472"
      },
      "endpoint_spread_error": {
        "mean": 0.18792323768138885,
        "std": 0.008350508561853593,
        "display": "0.1879 \u00b1 0.0084"
      },
      "finite_response_error": {
        "mean": 2.428568124771118,
        "std": 0.15800723664551752,
        "display": "2.4286 \u00b1 0.1580"
      },
      "energy_distance_per_sqrt_pixel": {
        "mean": 0.017002827720716596,
        "std": 0.0047769190241304296,
        "display": "0.0170 \u00b1 0.0048"
      },
      "sliced_wasserstein_raw": {
        "mean": 0.03190005455204906,
        "std": 0.004480477188856545,
        "display": "0.0319 \u00b1 0.0045"
      },
      "enstrophy_w1": {
        "mean": 0.0016538630594974772,
        "std": 0.0001233752876218389,
        "display": "0.0017 \u00b1 0.0001"
      },
      "EJ": {
        "mean": 2.793835242589315,
        "std": 0.20795680885510848,
        "display": "2.7938 \u00b1 0.2080"
      },
      "response_cosine": {
        "mean": 0.12061085117359956,
        "std": 0.08242888374813481,
        "display": "0.1206 \u00b1 0.0824"
      },
      "response_norm_ratio": {
        "mean": 2.6854657332102456,
        "std": 0.1751195522349279,
        "display": "2.6855 \u00b1 0.1751"
      },
      "endpoint_error": {
        "mean": 0.2651866426070531,
        "std": 0.047180711097495664,
        "display": "0.2652 \u00b1 0.0472"
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "Tangent-SBM",
    "split": "ID",
    "metrics": {
      "endpoint_mean_field_error": {
        "mean": 0.2648305495580037,
        "std": 0.02787293202212532,
        "display": "0.2648 \u00b1 0.0279"
      },
      "endpoint_spread_error": {
        "mean": 0.18339996536572775,
        "std": 0.0030911266275889327,
        "display": "0.1834 \u00b1 0.0031"
      },
      "finite_response_error": {
        "mean": 1.291210114955902,
        "std": 0.35415552270309286,
        "display": "1.2912 \u00b1 0.3542"
      },
      "energy_distance_per_sqrt_pixel": {
        "mean": 0.016620082159837086,
        "std": 0.0027127305220241015,
        "display": "0.0166 \u00b1 0.0027"
      },
      "sliced_wasserstein_raw": {
        "mean": 0.031712164966544755,
        "std": 0.0025403538213875747,
        "display": "0.0317 \u00b1 0.0025"
      },
      "enstrophy_w1": {
        "mean": 0.001672501492672988,
        "std": 0.0004895429861835436,
        "display": "0.0017 \u00b1 0.0005"
      },
      "EJ": {
        "mean": 1.4392040570576985,
        "std": 0.3466271853832123,
        "display": "1.4392 \u00b1 0.3466"
      },
      "response_cosine": {
        "mean": 0.46043506264686584,
        "std": 0.13865710984860177,
        "display": "0.4604 \u00b1 0.1387"
      },
      "response_norm_ratio": {
        "mean": 1.5524250268936157,
        "std": 0.2846121925133557,
        "display": "1.5524 \u00b1 0.2846"
      },
      "endpoint_error": {
        "mean": 0.2648305495580037,
        "std": 0.02787293202212532,
        "display": "0.2648 \u00b1 0.0279"
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "Conditional DSBM",
    "split": "Near OOD",
    "metrics": {
      "endpoint_mean_field_error": {
        "mean": 0.26592951516310376,
        "std": 0.048138141630590964,
        "display": "0.2659 \u00b1 0.0481"
      },
      "endpoint_spread_error": {
        "mean": 0.18630882104237875,
        "std": 0.0094545399118009,
        "display": "0.1863 \u00b1 0.0095"
      },
      "finite_response_error": {
        "mean": 4.050542275110881,
        "std": 0.2778223864433281,
        "display": "4.0505 \u00b1 0.2778"
      },
      "energy_distance_per_sqrt_pixel": {
        "mean": 0.016883214780439932,
        "std": 0.0047762133913195155,
        "display": "0.0169 \u00b1 0.0048"
      },
      "sliced_wasserstein_raw": {
        "mean": 0.03193181427195668,
        "std": 0.003723450917254019,
        "display": "0.0319 \u00b1 0.0037"
      },
      "enstrophy_w1": {
        "mean": 0.0017034309760977824,
        "std": 0.00011836827153480632,
        "display": "0.0017 \u00b1 0.0001"
      },
      "EJ": {
        "mean": 4.99289608001709,
        "std": 0.2843316160358686,
        "display": "4.9929 \u00b1 0.2843"
      },
      "response_cosine": {
        "mean": 0.08508307735125224,
        "std": 0.011481489398896016,
        "display": "0.0851 \u00b1 0.0115"
      },
      "response_norm_ratio": {
        "mean": 4.856001853942871,
        "std": 0.25699766634238164,
        "display": "4.8560 \u00b1 0.2570"
      },
      "endpoint_error": {
        "mean": 0.26592951516310376,
        "std": 0.048138141630590964,
        "display": "0.2659 \u00b1 0.0481"
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "Tangent-SBM",
    "split": "Near OOD",
    "metrics": {
      "endpoint_mean_field_error": {
        "mean": 0.2647462487220764,
        "std": 0.027239820628637855,
        "display": "0.2647 \u00b1 0.0272"
      },
      "endpoint_spread_error": {
        "mean": 0.1834231068690618,
        "std": 0.0057575521791091025,
        "display": "0.1834 \u00b1 0.0058"
      },
      "finite_response_error": {
        "mean": 1.7032760381698608,
        "std": 0.2209041801439293,
        "display": "1.7033 \u00b1 0.2209"
      },
      "energy_distance_per_sqrt_pixel": {
        "mean": 0.016422437271103263,
        "std": 0.002591687456838672,
        "display": "0.0164 \u00b1 0.0026"
      },
      "sliced_wasserstein_raw": {
        "mean": 0.031858890530808516,
        "std": 0.0018788563757715726,
        "display": "0.0319 \u00b1 0.0019"
      },
      "enstrophy_w1": {
        "mean": 0.0016876718703618583,
        "std": 0.0005692398909092683,
        "display": "0.0017 \u00b1 0.0006"
      },
      "EJ": {
        "mean": 2.0477891763051352,
        "std": 0.2266897510140077,
        "display": "2.0478 \u00b1 0.2267"
      },
      "response_cosine": {
        "mean": 0.3614860971768697,
        "std": 0.11202325767737598,
        "display": "0.3615 \u00b1 0.1120"
      },
      "response_norm_ratio": {
        "mean": 2.0626391967137656,
        "std": 0.2389247893588647,
        "display": "2.0626 \u00b1 0.2389"
      },
      "endpoint_error": {
        "mean": 0.2647462487220764,
        "std": 0.027239820628637855,
        "display": "0.2647 \u00b1 0.0272"
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "Conditional DSBM",
    "split": "Far OOD",
    "metrics": {
      "endpoint_mean_field_error": {
        "mean": 0.26009845236937207,
        "std": 0.04734958746837816,
        "display": "0.2601 \u00b1 0.0473"
      },
      "endpoint_spread_error": {
        "mean": 0.1882879932721456,
        "std": 0.00968744011647922,
        "display": "0.1883 \u00b1 0.0097"
      },
      "finite_response_error": {
        "mean": 4.937848885854085,
        "std": 0.2566975815113917,
        "display": "4.9378 \u00b1 0.2567"
      },
      "energy_distance_per_sqrt_pixel": {
        "mean": 0.01647023926489055,
        "std": 0.004650626455644657,
        "display": "0.0165 \u00b1 0.0047"
      },
      "sliced_wasserstein_raw": {
        "mean": 0.03127575673473378,
        "std": 0.0035702221161474463,
        "display": "0.0313 \u00b1 0.0036"
      },
      "enstrophy_w1": {
        "mean": 0.001708866754900858,
        "std": 0.00013334064652636345,
        "display": "0.0017 \u00b1 0.0001"
      },
      "EJ": {
        "mean": 5.014757951100667,
        "std": 0.19583065795890947,
        "display": "5.0148 \u00b1 0.1958"
      },
      "response_cosine": {
        "mean": 0.11528968314329784,
        "std": 0.018978428835417283,
        "display": "0.1153 \u00b1 0.0190"
      },
      "response_norm_ratio": {
        "mean": 4.888017813364665,
        "std": 0.17317706708063033,
        "display": "4.8880 \u00b1 0.1732"
      },
      "endpoint_error": {
        "mean": 0.26009845236937207,
        "std": 0.04734958746837816,
        "display": "0.2601 \u00b1 0.0473"
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "Tangent-SBM",
    "split": "Far OOD",
    "metrics": {
      "endpoint_mean_field_error": {
        "mean": 0.25876886149247486,
        "std": 0.026856911951638043,
        "display": "0.2588 \u00b1 0.0269"
      },
      "endpoint_spread_error": {
        "mean": 0.18626090387503305,
        "std": 0.007057502610465032,
        "display": "0.1863 \u00b1 0.0071"
      },
      "finite_response_error": {
        "mean": 1.992198904355367,
        "std": 0.18142359143951087,
        "display": "1.9922 \u00b1 0.1814"
      },
      "energy_distance_per_sqrt_pixel": {
        "mean": 0.01598861301317811,
        "std": 0.002516029618907023,
        "display": "0.0160 \u00b1 0.0025"
      },
      "sliced_wasserstein_raw": {
        "mean": 0.03124284038009743,
        "std": 0.001726107001040487,
        "display": "0.0312 \u00b1 0.0017"
      },
      "enstrophy_w1": {
        "mean": 0.0016901131111808354,
        "std": 0.0005654606671659634,
        "display": "0.0017 \u00b1 0.0006"
      },
      "EJ": {
        "mean": 2.0236185789108276,
        "std": 0.1297159243920612,
        "display": "2.0236 \u00b1 0.1297"
      },
      "response_cosine": {
        "mean": 0.3666698435942332,
        "std": 0.11840126225051704,
        "display": "0.3667 \u00b1 0.1184"
      },
      "response_norm_ratio": {
        "mean": 2.007394790649414,
        "std": 0.15117960455576737,
        "display": "2.0074 \u00b1 0.1512"
      },
      "endpoint_error": {
        "mean": 0.25876886149247486,
        "std": 0.026856911951638043,
        "display": "0.2588 \u00b1 0.0269"
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "GSBM",
    "split": "Seen",
    "metrics": {
      "endpoint_error": {
        "mean": 0.23064353068669638,
        "std": 0.0169886944753344
      },
      "EJ": {
        "mean": 3.6995206673940024,
        "std": 0.6999623977685625
      },
      "finite_response_error": {
        "mean": 3.6371542612711587,
        "std": 0.697686629215867
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "GSBM",
    "split": "ID",
    "metrics": {
      "endpoint_error": {
        "mean": 0.22697398563226065,
        "std": 0.016766867425750242
      },
      "EJ": {
        "mean": 3.6337757110595703,
        "std": 0.7950533606703024
      },
      "finite_response_error": {
        "mean": 3.2071498235066733,
        "std": 0.7677058096365121
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "GSBM",
    "split": "Near OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.2291234483321508,
        "std": 0.017895341736970053
      },
      "EJ": {
        "mean": 5.664893468221028,
        "std": 0.6964206680956597
      },
      "finite_response_error": {
        "mean": 4.755757172902425,
        "std": 0.6224467638990925
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "GSBM",
    "split": "Far OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.23047515253225961,
        "std": 0.017466793282417622
      },
      "EJ": {
        "mean": 5.5132832527160645,
        "std": 0.747917960375095
      },
      "finite_response_error": {
        "mean": 5.498279094696045,
        "std": 0.6924689803820783
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "TSBM",
    "split": "Seen",
    "metrics": {
      "endpoint_error": {
        "mean": 0.1781053990125656,
        "std": 0.002571324398857822
      },
      "EJ": {
        "mean": 2.6650888125101724,
        "std": 0.017911263847115853
      },
      "finite_response_error": {
        "mean": 2.5865958531697593,
        "std": 0.03077613160057016
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "TSBM",
    "split": "ID",
    "metrics": {
      "endpoint_error": {
        "mean": 0.17647511760393778,
        "std": 0.0020138395684332977
      },
      "EJ": {
        "mean": 2.49823260307312,
        "std": 0.06493341767363642
      },
      "finite_response_error": {
        "mean": 2.184751828511556,
        "std": 0.05934111819928751
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "TSBM",
    "split": "Near OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.17862604558467865,
        "std": 0.0030084447719993697
      },
      "EJ": {
        "mean": 4.452079772949219,
        "std": 0.1747239446289118
      },
      "finite_response_error": {
        "mean": 3.654163440068563,
        "std": 0.12329574851002563
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "TSBM",
    "split": "Far OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.17689940830071768,
        "std": 0.002241677684583147
      },
      "EJ": {
        "mean": 4.532452424367269,
        "std": 0.2667613689672341
      },
      "finite_response_error": {
        "mean": 4.448447068532308,
        "std": 0.2297758810423472
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "DSBM",
    "split": "Seen",
    "metrics": {
      "endpoint_error": {
        "mean": 0.30129730701446533,
        "std": 0.01878436468429981
      },
      "EJ": {
        "mean": 1.0,
        "std": 0.0
      },
      "finite_response_error": {
        "mean": 0.9999999205271403,
        "std": 9.104759881806055e-08
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "DSBM",
    "split": "ID",
    "metrics": {
      "endpoint_error": {
        "mean": 0.2977133293946584,
        "std": 0.02080534650379473
      },
      "EJ": {
        "mean": 1.0,
        "std": 0.0
      },
      "finite_response_error": {
        "mean": 1.00000003973643,
        "std": 6.88255154120476e-08
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "DSBM",
    "split": "Near OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.2993215024471283,
        "std": 0.0164058354314381
      },
      "EJ": {
        "mean": 1.0,
        "std": 0.0
      },
      "finite_response_error": {
        "mean": 0.9999999006589254,
        "std": 1.7206378853011898e-07
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "DSBM",
    "split": "Far OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.29698243737220764,
        "std": 0.02040638413733284
      },
      "EJ": {
        "mean": 1.0,
        "std": 0.0
      },
      "finite_response_error": {
        "mean": 0.9999999403953552,
        "std": 1.0323827311807139e-07
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "SpreadBudget",
    "split": "Seen",
    "metrics": {
      "endpoint_error": {
        "mean": 0.284842054049174,
        "std": 0.012826446229768178
      },
      "EJ": {
        "mean": 3.8262314796447754,
        "std": 0.4188520421904118
      },
      "finite_response_error": {
        "mean": 3.7091089884440103,
        "std": 0.371646793156472
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "SpreadBudget",
    "split": "ID",
    "metrics": {
      "endpoint_error": {
        "mean": 0.2829495469729106,
        "std": 0.01107305326356127
      },
      "EJ": {
        "mean": 3.6486214796702066,
        "std": 0.3315354270000661
      },
      "finite_response_error": {
        "mean": 3.1450958251953125,
        "std": 0.28139797618988704
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "SpreadBudget",
    "split": "Near OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.286023070414861,
        "std": 0.01095040845161038
      },
      "EJ": {
        "mean": 6.433119614919026,
        "std": 1.0911646782637736
      },
      "finite_response_error": {
        "mean": 5.224525451660156,
        "std": 0.8522824121144434
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "SpreadBudget",
    "split": "Far OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.27948806683222455,
        "std": 0.014925717746179474
      },
      "EJ": {
        "mean": 6.44072167078654,
        "std": 1.138364661499944
      },
      "finite_response_error": {
        "mean": 6.346986770629883,
        "std": 1.1214852064066938
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "LocalBudget",
    "split": "Seen",
    "metrics": {
      "endpoint_error": {
        "mean": 0.27417923013369244,
        "std": 0.0071184322436249805
      },
      "EJ": {
        "mean": 3.095663070678711,
        "std": 0.4552235636795602
      },
      "finite_response_error": {
        "mean": 3.0099754333496094,
        "std": 0.40223647627857856
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "LocalBudget",
    "split": "ID",
    "metrics": {
      "endpoint_error": {
        "mean": 0.27237871289253235,
        "std": 0.004609164063331562
      },
      "EJ": {
        "mean": 2.929199457168579,
        "std": 0.40254199870495627
      },
      "finite_response_error": {
        "mean": 2.516792058944702,
        "std": 0.30657955712017304
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "LocalBudget",
    "split": "Near OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.27485692501068115,
        "std": 0.00437214211619642
      },
      "EJ": {
        "mean": 5.377945423126221,
        "std": 1.0101632442513764
      },
      "finite_response_error": {
        "mean": 4.328664620717366,
        "std": 0.8051472924509123
      }
    }
  },
  {
    "dataset": "SNS",
    "method": "LocalBudget",
    "split": "Far OOD",
    "metrics": {
      "endpoint_error": {
        "mean": 0.27005253235499066,
        "std": 0.007502454301205015
      },
      "EJ": {
        "mean": 5.4070132573445635,
        "std": 1.0608453071075825
      },
      "finite_response_error": {
        "mean": 5.306118170420329,
        "std": 1.0404593670104048
      }
    }
  }
]
